iCub3 Avatar System: Enabling Remote Fully-Immersive Embodiment of Humanoid Robots

We present an avatar system designed to facilitate the embodiment of humanoid robots by human operators, validated through iCub3, a humanoid developed at the Istituto Italiano di Tecnologia (IIT). More precisely, the contribution of the paper is twofold: first, we present the humanoid iCub3 as a robotic avatar which integrates the latest significant improvements after about fifteen years of development of the iCub series; second, we present a versatile avatar system enabling humans to embody humanoid robots encompassing aspects such as locomotion, manipulation, voice, and face expressions with comprehensive sensory feedback including visual, auditory, haptic, weight, and touch modalities. We validate the system by implementing several avatar architecture instances, each tailored to specific requirements. First, we evaluated the optimized architecture for verbal, non-verbal, and physical interactions with a remote recipient. This testing involved the operator in Genoa and the avatar in the Biennale di Venezia, Venice - about 290 Km away - thus allowing the operator to visit remotely the Italian art exhibition. Second, we evaluated the optimised architecture for recipient physical collaboration and public engagement on-stage, live, at the We Make Future show, a prominent world digital innovation festival. In this instance, the operator was situated in Genoa while the avatar operates in Rimini - about 300 Km away - interacting with a recipient who entrusted the avatar a payload to carry on stage before an audience of approximately 2000 spectators. Third, we present the architecture implemented by the iCub Team for the ANA Avatar XPrize competition.

==> figures/three-layer.tikz <==

\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Shape: Rectangle [id:dp4161961068182902] 
\draw   (67,99) -- (177,99) -- (177,157.5) -- (67,157.5) -- cycle ;
%Shape: Rectangle [id:dp9122362916524831] 
\draw   (213,99) -- (323,99) -- (323,157.5) -- (213,157.5) -- cycle ;
%Shape: Rectangle [id:dp5296415843185922] 
\draw   (360.43,99) -- (470.43,99) -- (470.43,157.5) -- (360.43,157.5) -- cycle ;
%Straight Lines [id:da16781651428805056] 
\draw    (177,128.25) -- (210,128.25) ;
\draw [shift={(213,128.25)}, rotate = 180] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
%Straight Lines [id:da46958716151480795] 
\draw    (323,128.25) -- (356,128.25) ;
\draw [shift={(359,128.25)}, rotate = 180] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
%Straight Lines [id:da48070851385397173] 
\draw    (470.43,128.25) -- (503.43,128.25) ;
\draw [shift={(506.43,128.25)}, rotate = 180] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
%Straight Lines [id:da35567370854070335] 
\draw    (506.2,209.75) -- (415.43,209.75) -- (415.43,160.5) ;
\draw [shift={(415.43,157.5)}, rotate = 90] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
%Straight Lines [id:da37920471633997876] 
\draw [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ][line width=2.25]    (97,71) -- (455,71) ;
\draw [shift={(460,71)}, rotate = 180] [fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (16.07,-7.72) -- (0,0) -- (16.07,7.72) -- (10.67,0) -- cycle    ;
%Straight Lines [id:da05191866785725918] 
\draw [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ][line width=2.25]    (122,62.25) -- (122,80.25) ;
%Straight Lines [id:da5927758011891353] 
\draw [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ][line width=2.25]    (415.43,62.25) -- (415.43,80.25) ;
%Straight Lines [id:da47186720507266156] 
\draw [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ][line width=2.25]    (268,62.25) -- (268,80.25) ;
%Straight Lines [id:da274087558558644] 
\draw    (415.43,209.75) -- (268,209.75) -- (268,160.5) ;
\draw [shift={(268,157.5)}, rotate = 90] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
%Straight Lines [id:da27642373305025236] 
\draw    (269.43,209.75) -- (122,209.75) -- (122,160.5) ;
\draw [shift={(122,157.5)}, rotate = 90] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
%Shape: Rectangle [id:dp3121959209523584] 
\draw   (506.43,99) -- (616.43,99) -- (616.43,157.5) -- (506.43,157.5) -- cycle ;
%Shape: Rectangle [id:dp7194188869390297] 
\draw   (506.43,180.6) -- (616.43,180.6) -- (616.43,239.1) -- (506.43,239.1) -- cycle ;
%Straight Lines [id:da2413740822608066] 
\draw    (561.43,157.5) -- (561.43,177.6) ;
\draw [shift={(561.43,180.6)}, rotate = 270] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;

% Text Node
\draw (122.02,128.25) node   [align=left] {\begin{tabular}{c} Trajectory \\ Optimization \end{tabular}};

% Text Node
\draw (266.77,128.25) node   [align=left] {\begin{tabular}{c} Simplified \\ Controller \end{tabular}};

% Text Node
\draw (414.29,128.25) node   [align=left] {
\begin{tabular}{c} Whole-Body \\ Controller \end{tabular}
};

% Text Node
\draw (560.37,128.25) node   [align=center] {
\begin{tabular}{c} Humanoid \\ Robot \end{tabular}
};

% Text Node
\draw (231.5,41.25) node [anchor=north west][inner sep=0.75pt]   [align=left] {\textcolor[rgb]{0.29,0.56,0.89}{Frequency}};
% Text Node
\draw (561.43,209.85) node   [align=center] {
\centering
Perception
};


\end{tikzpicture}

